Lighthouse: A User-Centered Web Service for Linear Algebra Software

Various fields of science and engineering rely on linear algebra for large scale data analysis, modeling and simulation, machine learning, and other applied problems. Linear algebra computations often dominate the execution time of such applications. Meanwhile, experts in these domains typically lack the training or time required to develop efficient, high-performance implementations of linear algebra algorithms. In the Lighthouse project, we enable developers with varied backgrounds to readily discover and effectively apply the best available numerical software for their problems. We have developed a search-based expert system that combines expert knowledge, machine learningbased classification of existing numerical software collections, and automated code generation and optimization. Lighthouse provides a novel software engineering environment aimed at maximizing both developer productivity and application performance for dense and sparse linear algebra computations.

==> README.txt <==
**********************************************************************************
* The 29th IEEE/ACM International Conference on Automated Software Engineering   *
*                                                                                *
* ASE 2014                                                                       *
*                                                                                *
* SEP 15 - 19, 2014 -  VŠsterŒs, Sweden                                          *
*                                                                                *
* http://ase2014.org/index.php?choice=main                                       *
**********************************************************************************


-----------------
Important dates
-----------------

Abstract submission	April 18, 2014
Paper submission	April 25, 2014
Author notification	June 30, 2014
Camera ready	        July 27, 2014
Conference	        September 15 - 19, 2014



-------------
Submit paper
-------------

http://cyberchairpro.borbala.net/asepapers/submit/



------------------
Solicited topics
------------------

Automated reasoning techniques
Component-based systems
Computer-supported cooperative work
Configuration management
Data mining for software engineering
Domain modeling and meta-modeling
Empirical software engineering
Human-computer interaction
Knowledge acquisition and management
Maintenance and evolution
Testing, verification, and validation
Software visualization
Model-driven engineering
Open systems development
Product line methods
Program understanding
Program synthesis
Program transformation
Re-engineering
Requirements engineering
Specification languages
Software Analysis
Software architecture and design
Model-based software development
Model transformations
Modeling language semantics



---------------------------------------
Paper Type: Technical Research Papers 
---------------------------------------

Technical Research Papers should describe innovative research in automating software development activities or automated
support to users engaged in such activities. They should describe a novel contribution to the field and should carefully
support claims of novelty with citations to the relevant literature. Where a submission builds upon previous work of the
author(s), the novelty of the new contribution must be clearly described with respect to the previous work. Papers should
also clearly discuss how the results were validated.

10 pages (including figures and appendices) plus up to 1 page that contains ONLY references.



------------------------------
Paper Type: Experience Papers 
------------------------------

Experience Papers should describe a significant experience in applying automated software engineering technology and should
carefully identify and discuss important lessons learned so that other researchers and/or practitioners can benefit from the
experience. Of special interest are experience papers that report on industrial applications of automated software engineering.

10 pages (including figures and appendices) plus up to 1 page that contains ONLY references.



------------------------------
Paper Type: New Ideas Papers 
------------------------------

New Ideas Papers should describe novel research directions in automating software development activities or automated support
to users engaged in such activities. New ideas submissions are intended to describe well- defined research ideas that are at
an early stage of investigation and may not be fully validated.

6 pages (including figures, appendices AND references)


==> stats.txt <==
The following historical commit information, by author, was found in the
repository:

Author                     Commits    Insertions      Deletions    % of changes
Boyana Norris                   53           929            717           45.88
Liz                             41           260            233           13.74
Ramya Nair                       5           113             29            3.96
Sa-Lin                          22          1133            174           36.43

Below are the number of rows from each author that have survived and are still
intact in the current revision:

Author                     Rows       % in comments
Boyana Norris               472                7.20
Liz                         169                3.55
Ramya Nair                   59               11.86
Sa-Lin                      609               23.65

